Load Balancing: The Long Road from Theory to Practice

There is a long history of approximation schemes for the problem of scheduling jobs on identical machines to minimize the makespan. Such a scheme grants a $(1+\epsilon)$-approximation solution for every $\epsilon > 0$, but the running time grows exponentially in $1/\epsilon$. For a long time, these schemes seemed like a purely theoretical concept. Even solving instances for moderate values of $\epsilon$ seemed completely illusional. In an effort to bridge theory and practice, we refine recent ILP techniques to develop the fastest known approximation scheme for this problem. An implementation of this algorithm reaches values of $\epsilon$ lower than $2/11\approx 18.2\%$ within a reasonable timespan. This is the approximation guarantee of MULTIFIT, which, to the best of our knowledge, has the best proven guarantee of any non-scheme algorithm.

==> results/M3_N15_U20_50.dat <==
I LPT MF DJMS BDJR
1 0.75799086757991 0.75799086757991 0.75799086757991 0.80365296803653
2 0.83561643835616 0.83561643835616 0.8310502283105 0.85388127853881
3 0.82648401826484 0.82648401826484 0.82648401826484 0.85844748858447
4 0.77168949771689 0.77168949771689 0.77168949771689 0.81278538812785
5 0.78082191780822 0.78082191780822 0.78082191780822 0.85388127853881
6 0.80821917808219 0.80365296803653 0.80365296803653 0.81278538812785
7 0.75342465753425 0.74885844748858 0.74885844748858 0.78995433789954
8 0.74885844748858 0.74885844748858 0.74885844748858 0.77625570776256
9 0.78082191780822 0.78082191780822 0.78082191780822 0.80365296803653
10 0.82191780821918 0.82191780821918 0.82191780821918 0.87671232876712
11 0.81735159817352 0.81735159817352 0.81735159817352 0.87214611872146
12 0.6986301369863 0.6986301369863 0.6986301369863 0.75342465753425
13 0.84931506849315 0.84474885844749 0.84474885844749 0.88127853881279
14 0.72146118721461 0.72146118721461 0.71689497716895 0.77625570776256
15 0.76255707762557 0.76255707762557 0.76255707762557 0.76255707762557
16 0.75342465753425 0.75342465753425 0.75342465753425 0.78082191780822
17 0.89041095890411 0.89041095890411 0.89041095890411 0.92237442922374
18 0.70319634703196 0.70319634703196 0.6986301369863 0.75342465753425
19 0.81278538812785 0.80821917808219 0.80821917808219 0.84474885844749
20 0.81735159817352 0.81735159817352 0.81735159817352 0.84474885844749
21 0.89497716894977 0.89497716894977 0.89497716894977 0.95433789954338
22 0.82648401826484 0.81735159817352 0.81735159817352 0.8310502283105
23 0.76712328767123 0.76712328767123 0.76712328767123 0.80821917808219
24 0.81735159817352 0.81735159817352 0.81735159817352 0.81278538812785
25 0.71689497716895 0.71689497716895 0.71689497716895 0.74885844748858
26 0.78995433789954 0.78995433789954 0.78538812785388 0.81278538812785
27 0.79908675799087 0.79908675799087 0.79908675799087 0.82191780821918
28 0.73972602739726 0.73972602739726 0.73972602739726 0.76255707762557
29 0.77168949771689 0.77168949771689 0.77168949771689 0.78082191780822
30 0.74429223744292 0.74429223744292 0.74429223744292 0.78995433789954
31 0.82648401826484 0.82648401826484 0.82648401826484 0.86301369863014
32 0.73059360730594 0.73059360730594 0.73059360730594 0.79452054794521
33 0.85388127853881 0.84931506849315 0.84931506849315 0.87671232876712
34 0.70776255707763 0.70776255707763 0.70776255707763 0.73972602739726
35 0.81278538812785 0.81278538812785 0.81278538812785 0.84018264840183
36 0.78538812785388 0.78538812785388 0.78538812785388 0.79908675799087
37 0.80365296803653 0.79452054794521 0.79452054794521 0.81278538812785
38 0.78082191780822 0.78082191780822 0.78082191780822 0.85388127853881
39 0.70319634703196 0.70319634703196 0.70319634703196 0.7351598173516
40 0.77168949771689 0.77168949771689 0.77168949771689 0.80821917808219
41 0.77625570776256 0.77625570776256 0.77625570776256 0.82191780821918
42 0.77625570776256 0.77625570776256 0.77625570776256 0.81278538812785
43 0.82648401826484 0.82648401826484 0.82648401826484 0.87214611872146
44 0.81278538812785 0.81278538812785 0.81278538812785 0.84018264840183
45 0.77625570776256 0.77625570776256 0.77625570776256 0.78995433789954
46 0.88127853881279 0.88127853881279 0.88127853881279 0.93150684931507
47 0.72602739726027 0.72602739726027 0.72602739726027 0.73972602739726
48 0.8675799086758 0.86301369863014 0.86301369863014 0.92237442922374
49 0.93150684931507 0.92694063926941 0.92694063926941 0.94520547945205
50 0.94520547945205 0.94520547945205 0.94520547945205 1
51 0.95890410958904 0.95890410958904 0.95890410958904 0.99543378995434
52 0.77625570776256 0.77625570776256 0.77625570776256 0.80821917808219
53 0.78995433789954 0.78538812785388 0.78538812785388 0.81735159817352
54 0.81278538812785 0.81278538812785 0.81278538812785 0.88127853881279
55 0.79908675799087 0.79908675799087 0.79908675799087 0.83561643835616
56 0.81735159817352 0.81735159817352 0.81735159817352 0.85388127853881
57 0.77625570776256 0.77168949771689 0.77168949771689 0.77625570776256
58 0.7351598173516 0.7351598173516 0.7351598173516 0.79452054794521
59 0.78538812785388 0.78538812785388 0.78538812785388 0.78995433789954
60 0.83561643835616 0.8310502283105 0.8310502283105 0.87214611872146
61 0.76712328767123 0.76712328767123 0.76255707762557 0.81278538812785
62 0.87671232876712 0.87671232876712 0.87671232876712 0.89954337899543
63 0.84931506849315 0.84931506849315 0.84931506849315 0.91780821917808
64 0.84018264840183 0.84018264840183 0.84018264840183 0.88584474885845
65 0.82648401826484 0.82648401826484 0.82648401826484 0.8675799086758
66 0.84018264840183 0.84018264840183 0.83561643835616 0.87671232876712
67 0.80821917808219 0.80821917808219 0.80821917808219 0.81278538812785
68 0.7351598173516 0.7351598173516 0.7351598173516 0.74885844748858
69 0.80821917808219 0.79908675799087 0.79908675799087 0.83561643835616
70 0.85388127853881 0.85388127853881 0.85388127853881 0.91324200913242
71 0.78082191780822 0.78082191780822 0.78082191780822 0.86301369863014
72 0.82648401826484 0.82648401826484 0.82648401826484 0.84018264840183
73 0.87214611872146 0.87214611872146 0.87214611872146 0.92237442922374
74 0.78082191780822 0.78082191780822 0.78082191780822 0.79452054794521
75 0.80821917808219 0.80821917808219 0.80821917808219 0.82648401826484
76 0.80365296803653 0.80365296803653 0.80365296803653 0.81735159817352
77 0.82191780821918 0.82191780821918 0.82191780821918 0.84018264840183
78 0.78538812785388 0.78538812785388 0.78538812785388 0.80365296803653
79 0.81278538812785 0.80365296803653 0.80365296803653 0.84018264840183
80 0.79908675799087 0.79908675799087 0.79908675799087 0.81278538812785
81 0.78538812785388 0.78538812785388 0.78082191780822 0.81278538812785
82 0.8310502283105 0.8310502283105 0.8310502283105 0.8675799086758
83 0.72146118721461 0.72146118721461 0.72146118721461 0.75799086757991
84 0.81278538812785 0.81278538812785 0.81278538812785 0.8675799086758
85 0.73972602739726 0.73972602739726 0.73972602739726 0.77625570776256
86 0.72602739726027 0.73972602739726 0.73972602739726 0.77625570776256
87 0.77168949771689 0.77168949771689 0.77168949771689 0.79908675799087
88 0.73059360730594 0.73059360730594 0.73059360730594 0.75342465753425
89 0.90867579908676 0.90867579908676 0.90867579908676 0.94977168949772
90 0.83561643835616 0.83561643835616 0.82648401826484 0.87214611872146
91 0.84474885844749 0.84474885844749 0.84018264840183 0.88584474885845
92 0.75799086757991 0.75799086757991 0.75799086757991 0.80821917808219
93 0.81735159817352 0.80365296803653 0.80365296803653 0.83561643835616
94 0.77625570776256 0.77625570776256 0.77625570776256 0.81735159817352
95 0.86301369863014 0.86301369863014 0.86301369863014 0.91324200913242
96 0.78082191780822 0.78082191780822 0.78082191780822 0.82648401826484
97 0.85388127853881 0.84931506849315 0.84931506849315 0.8675799086758
98 0.88584474885845 0.88584474885845 0.88584474885845 0.87671232876712
99 0.73972602739726 0.73972602739726 0.73972602739726 0.76712328767123
100 0.80365296803653 0.80365296803653 0.80365296803653 0.80365296803653

==> results/M3_N6_U1_20.dat <==
I LPT MF DJMS BDJR
1 0.575 0.575 0.575 0.575
2 0.6 0.6 0.6 0.6
3 0.85 0.85 0.85 0.9
4 0.6 0.6 0.6 0.6
5 0.475 0.475 0.475 0.475
6 0.85 0.85 0.85 0.85
7 0.625 0.625 0.625 0.625
8 0.425 0.425 0.425 0.425
9 0.5 0.5 0.5 0.5
10 0.65 0.65 0.65 0.65
11 0.65 0.65 0.65 0.65
12 0.575 0.575 0.575 0.575
13 0.425 0.425 0.425 0.45
14 0.425 0.425 0.425 0.425
15 0.625 0.625 0.625 0.675
16 0.55 0.55 0.55 0.55
17 0.625 0.625 0.625 0.625
18 0.575 0.575 0.575 0.575
19 0.475 0.475 0.475 0.5
20 0.6 0.6 0.6 0.6
21 0.375 0.375 0.375 0.375
22 0.7 0.7 0.7 0.75
23 0.5 0.5 0.5 0.5
24 0.525 0.525 0.525 0.525
25 0.725 0.725 0.725 0.775
26 0.575 0.575 0.575 0.6
27 0.65 0.65 0.65 0.65
28 0.575 0.575 0.575 0.6
29 0.4 0.4 0.4 0.4
30 0.6 0.6 0.6 0.625
31 0.725 0.725 0.725 0.725
32 0.4 0.4 0.4 0.4
33 0.625 0.625 0.625 0.65
34 0.55 0.55 0.55 0.55
35 0.65 0.65 0.65 0.65
36 0.525 0.525 0.525 0.525
37 0.7 0.7 0.7 0.725
38 0.65 0.65 0.65 0.7
39 0.5 0.5 0.5 0.5
40 0.675 0.675 0.675 0.675
41 0.875 0.875 0.875 0.925
42 0.575 0.575 0.575 0.575
43 0.325 0.325 0.325 0.325
44 0.625 0.625 0.625 0.625
45 0.525 0.525 0.525 0.525
46 0.675 0.675 0.675 0.675
47 0.55 0.55 0.55 0.55
48 0.6 0.6 0.6 0.6
49 0.55 0.55 0.55 0.55
50 0.8 0.8 0.8 0.8
51 0.6 0.6 0.6 0.6
52 0.525 0.525 0.525 0.525
53 0.775 0.775 0.775 0.825
54 0.575 0.575 0.575 0.575
55 0.425 0.425 0.425 0.425
56 0.55 0.55 0.55 0.55
57 0.45 0.45 0.45 0.45
58 0.7 0.7 0.7 0.725
59 0.425 0.425 0.425 0.425
60 0.5 0.5 0.5 0.55
61 0.925 0.925 0.925 1
62 0.425 0.425 0.425 0.425
63 0.525 0.5 0.5 0.5
64 0.725 0.725 0.725 0.775
65 0.575 0.575 0.575 0.6
66 0.625 0.625 0.625 0.625
67 0.625 0.625 0.625 0.7
68 0.55 0.55 0.55 0.55
69 0.475 0.475 0.475 0.5
70 0.75 0.75 0.75 0.8
71 0.325 0.325 0.325 0.325
72 0.675 0.675 0.675 0.7
73 0.4 0.4 0.4 0.4
74 0.75 0.75 0.75 0.75
75 0.725 0.725 0.725 0.725
76 0.7 0.7 0.7 0.7
77 0.55 0.55 0.55 0.575
78 0.525 0.525 0.525 0.525
79 0.75 0.75 0.75 0.775
80 0.55 0.525 0.525 0.525
81 0.725 0.725 0.725 0.775
82 0.675 0.675 0.675 0.725
83 0.375 0.375 0.375 0.375
84 0.575 0.575 0.575 0.575
85 0.7 0.7 0.7 0.7
86 0.6 0.6 0.6 0.6
87 0.575 0.575 0.575 0.575
88 0.425 0.425 0.425 0.425
89 0.575 0.575 0.575 0.575
90 0.625 0.625 0.625 0.625
91 0.725 0.725 0.725 0.8
92 0.5 0.5 0.5 0.55
93 0.525 0.525 0.525 0.55
94 0.5 0.5 0.5 0.5
95 0.775 0.775 0.775 0.825
96 0.6 0.6 0.6 0.6
97 0.55 0.55 0.55 0.55
98 0.45 0.425 0.425 0.425
99 0.425 0.425 0.425 0.425
100 0.45 0.45 0.45 0.45


==> results/M3_N9_U1_20.dat <==
I LPT MF DJMS BDJR
1 0.63829787234043 0.63829787234043 0.63829787234043 0.65957446808511
2 0.70212765957447 0.70212765957447 0.70212765957447 0.76595744680851
3 0.76595744680851 0.76595744680851 0.76595744680851 0.76595744680851
4 0.95744680851064 0.95744680851064 0.95744680851064 0.85106382978723
5 0.57446808510638 0.57446808510638 0.57446808510638 0.57446808510638
7 0.68085106382979 0.68085106382979 0.65957446808511 0.68085106382979
8 0.85106382978723 0.82978723404255 0.82978723404255 0.82978723404255
9 0.65957446808511 0.63829787234043 0.63829787234043 0.68085106382979
10 0.72340425531915 0.63829787234043 0.63829787234043 0.65957446808511
12 0.65957446808511 0.61702127659574 0.61702127659574 0.63829787234043
13 0.63829787234043 0.63829787234043 0.63829787234043 0.53191489361702
15 0.76595744680851 0.74468085106383 0.74468085106383 0.74468085106383
16 0.65957446808511 0.65957446808511 0.65957446808511 0.68085106382979
17 0.65957446808511 0.65957446808511 0.65957446808511 0.68085106382979
19 0.68085106382979 0.68085106382979 0.68085106382979 0.72340425531915
20 0.53191489361702 0.53191489361702 0.53191489361702 0.5531914893617
21 0.70212765957447 0.70212765957447 0.70212765957447 0.70212765957447
22 1 0.93617021276596 0.93617021276596 0.93617021276596
23 0.65957446808511 0.63829787234043 0.63829787234043 0.68085106382979
24 0.76595744680851 0.68085106382979 0.68085106382979 0.68085106382979
25 0.61702127659574 0.59574468085106 0.59574468085106 0.59574468085106
26 0.82978723404255 0.78723404255319 0.78723404255319 0.80851063829787
27 1 1 1 0.80851063829787
28 0.97872340425532 0.95744680851064 0.95744680851064 0.82978723404255
29 0.78723404255319 0.76595744680851 0.76595744680851 0.80851063829787
30 0.87234042553191 0.87234042553191 0.87234042553191 0.76595744680851
31 0.76595744680851 0.76595744680851 0.76595744680851 0.80851063829787
33 0.63829787234043 0.63829787234043 0.63829787234043 0.63829787234043
34 0.87234042553191 0.80851063829787 0.80851063829787 0.70212765957447
35 0.53191489361702 0.53191489361702 0.53191489361702 0.53191489361702
36 0.48936170212766 0.48936170212766 0.48936170212766 0.48936170212766
39 0.53191489361702 0.51063829787234 0.51063829787234 0.51063829787234
40 0.76595744680851 0.72340425531915 0.72340425531915 0.63829787234043
41 0.61702127659574 0.61702127659574 0.61702127659574 0.63829787234043
43 0.80851063829787 0.80851063829787 0.80851063829787 0.85106382978723
44 0.57446808510638 0.5531914893617 0.5531914893617 0.5531914893617
45 0.68085106382979 0.68085106382979 0.68085106382979 0.72340425531915
46 0.57446808510638 0.57446808510638 0.57446808510638 0.57446808510638
47 0.82978723404255 0.80851063829787 0.80851063829787 0.85106382978723
48 0.57446808510638 0.5531914893617 0.5531914893617 0.5531914893617
49 0.87234042553191 0.85106382978723 0.85106382978723 0.85106382978723
50 0.70212765957447 0.70212765957447 0.70212765957447 0.72340425531915
51 0.91489361702128 0.87234042553191 0.87234042553191 0.74468085106383
52 0.70212765957447 0.70212765957447 0.70212765957447 0.72340425531915
53 0.59574468085106 0.57446808510638 0.57446808510638 0.57446808510638
54 0.72340425531915 0.70212765957447 0.70212765957447 0.72340425531915
55 0.74468085106383 0.72340425531915 0.72340425531915 0.76595744680851
57 0.61702127659574 0.61702127659574 0.61702127659574 0.61702127659574
58 0.65957446808511 0.65957446808511 0.65957446808511 0.68085106382979
59 0.68085106382979 0.65957446808511 0.65957446808511 0.72340425531915
60 0.61702127659574 0.61702127659574 0.61702127659574 0.63829787234043
61 0.80851063829787 0.80851063829787 0.80851063829787 0.85106382978723
62 0.91489361702128 0.85106382978723 0.85106382978723 0.85106382978723
64 0.63829787234043 0.63829787234043 0.63829787234043 0.68085106382979
65 0.80851063829787 0.80851063829787 0.80851063829787 0.80851063829787
66 0.59574468085106 0.59574468085106 0.59574468085106 0.63829787234043
67 0.63829787234043 0.63829787234043 0.63829787234043 0.65957446808511
68 0.70212765957447 0.70212765957447 0.70212765957447 0.72340425531915
69 0.72340425531915 0.70212765957447 0.70212765957447 0.74468085106383
70 0.53191489361702 0.53191489361702 0.53191489361702 0.53191489361702
71 0.65957446808511 0.65957446808511 0.65957446808511 0.68085106382979
72 0.61702127659574 0.59574468085106 0.59574468085106 0.65957446808511
73 0.82978723404255 0.80851063829787 0.80851063829787 0.74468085106383
74 0.78723404255319 0.78723404255319 0.78723404255319 0.68085106382979
75 0.72340425531915 0.72340425531915 0.72340425531915 0.72340425531915
76 0.63829787234043 0.63829787234043 0.63829787234043 0.5531914893617
77 0.87234042553191 0.80851063829787 0.80851063829787 0.74468085106383
78 0.91489361702128 0.91489361702128 0.91489361702128 0.93617021276596
79 0.78723404255319 0.74468085106383 0.74468085106383 0.80851063829787
80 0.46808510638298 0.46808510638298 0.46808510638298 0.46808510638298
81 0.68085106382979 0.68085106382979 0.68085106382979 0.72340425531915
82 0.74468085106383 0.74468085106383 0.74468085106383 0.65957446808511
83 0.63829787234043 0.63829787234043 0.63829787234043 0.63829787234043
84 0.80851063829787 0.80851063829787 0.80851063829787 0.80851063829787
85 0.76595744680851 0.76595744680851 0.76595744680851 0.80851063829787
86 0.63829787234043 0.63829787234043 0.63829787234043 0.68085106382979
87 0.59574468085106 0.59574468085106 0.59574468085106 0.59574468085106
88 0.74468085106383 0.74468085106383 0.74468085106383 0.61702127659574
89 0.93617021276596 0.87234042553191 0.87234042553191 0.80851063829787
90 0.65957446808511 0.65957446808511 0.65957446808511 0.70212765957447
92 0.72340425531915 0.68085106382979 0.68085106382979 0.72340425531915
95 0.85106382978723 0.85106382978723 0.85106382978723 0.80851063829787
96 0.59574468085106 0.59574468085106 0.59574468085106 0.65957446808511
97 0.97872340425532 0.97872340425532 0.97872340425532 0.80851063829787
98 0.57446808510638 0.57446808510638 0.57446808510638 0.61702127659574
99 0.68085106382979 0.63829787234043 0.63829787234043 0.72340425531915
100 0.70212765957447 0.70212765957447 0.70212765957447 0.70212765957447

==> results/M3_N9_U1_20_dominance.dat <==
I LPT MF DJMS BDJR
0 1 1 1 1.1071428571429
1 1.0322580645161 1 1 1.1290322580645
2 1 1 1 1.0967741935484
3 1 1 1 1.0967741935484
4 1 1 1 1.0909090909091
5 1 1 1 1.0857142857143
6 1 1 1 1.0740740740741
7 1 1 1 1.0714285714286
8 1 1 1 1.0666666666667
9 1 1 1 1.0666666666667
10 1.0322580645161 1 1 1.0967741935484
11 1 1 1 1.063829787234
12 1 1 1 1.0625
13 1 1 1 1.0625
14 1.0588235294118 1 1 1.1176470588235
15 1 1 1 1.0571428571429
16 1 1 1 1.0555555555556
17 1 1 1 1.0555555555556
18 1 1 1 1.0526315789474
19 1 1 1 1.0526315789474
20 1 1 1 1.0487804878049
21 1 1 1 1.04
22 1 1 1 1.037037037037
23 1 1 1 1.0357142857143
24 1 1 1 1.0344827586207
25 1 1 1 1.0344827586207
26 1 1 1 1.0333333333333
27 1 1 1 1.0333333333333
28 1 1 1 1.0333333333333
29 1.0322580645161 1 1 1.0645161290323
30 1 1 1 1.0322580645161
31 1 1 1 1.0322580645161
32 1 1 1 1.0322580645161
33 1 1 1 1.0322580645161
34 1.0625 1 1 1.09375
35 1 1 1 1.03125
36 1 1 1 1.030303030303
37 1 1 1 1.030303030303
38 1 1 1 1.030303030303
39 1 1 1 1.030303030303
40 1 1 1 1.030303030303
41 1.0294117647059 1 1 1.0588235294118
42 1.0571428571429 1 1 1.0857142857143
43 1.0277777777778 1 1 1.0555555555556
44 1 1 1 1.027027027027
45 1 1 1 1.0263157894737
46 1.0263157894737 1 1 1.0526315789474
47 1.025641025641 1 1 1.0512820512821
48 1 1 1 1.0232558139535
49 1.0666666666667 1 1 1.0666666666667
50 1.0625 1 1 1.0625
51 1.0416666666667 1 1 1.0416666666667
52 1.0357142857143 1 1 1.0357142857143
53 1.0333333333333 1 1 1.0333333333333
54 1.030303030303 1 1 1.030303030303
55 1.030303030303 1 1 1.030303030303
56 1.025 1 1 1.025
57 1 1 1 1
58 1 1 1 1
59 1 1 1 1
60 1 1 1 1
61 1 1 1 1
62 1 1 1 1
63 1 1 1 1
64 1 1 1 1
65 1 1 1 1
66 1 1 1 1
67 1 1 1 1
68 1 1 1 1
69 1 1 1 1
70 1 1 1 1
71 1 1 1 1
72 1 1 1 1
73 1 1 1 1
74 1 1 1 1
75 1 1 1 1
76 1 1 1 1
77 1.0222222222222 1 1 1
78 1.0731707317073 1 1 1.0487804878049
79 1.0263157894737 1 1 1
80 1.0540540540541 1 1 1.027027027027
81 1.0285714285714 1 1 1
82 1.03125 1.03125 1.03125 1
83 1.0645161290323 1 1 1.0322580645161
84 1.0322580645161 1.0322580645161 1 1
85 1.0333333333333 1 1 1
86 1.0357142857143 1 1 1
87 1.037037037037 1 1 1
88 1.0384615384615 1 1 1
89 1.0384615384615 1 1 1
90 1.08 1 1 1.04
91 1.0487804878049 1 1 1
92 1.0789473684211 1 1 1.0263157894737
93 1.0588235294118 1.0588235294118 1.0588235294118 1
94 1.0681818181818 1 1 1
95 1.0689655172414 1 1 1
96 1.075 1 1 1
97 1.0789473684211 1 1 1
98 1.1333333333333 1 1 1.0333333333333
99 1.125 1 1 1

==> results/M3_N9_U1_20_new.dat <==
I LPT MF DJMS BDJR
1 0.58823529411765 0.58823529411765 0.58823529411765 0.6078431372549
2 0.64705882352941 0.64705882352941 0.64705882352941 0.70588235294118
3 0.70588235294118 0.70588235294118 0.70588235294118 0.66666666666667
4 0.88235294117647 0.88235294117647 0.88235294117647 0.94117647058824
5 0.52941176470588 0.52941176470588 0.52941176470588 0.52941176470588
6 0.62745098039216 0.6078431372549 0.6078431372549 0.68627450980392
7 0.62745098039216 0.62745098039216 0.6078431372549 0.6078431372549
8 0.7843137254902 0.76470588235294 0.76470588235294 0.80392156862745
9 0.6078431372549 0.58823529411765 0.58823529411765 0.58823529411765
10 0.66666666666667 0.58823529411765 0.58823529411765 0.6078431372549
11 0.49019607843137 0.49019607843137 0.49019607843137 0.49019607843137
12 0.6078431372549 0.56862745098039 0.56862745098039 0.56862745098039
13 0.58823529411765 0.58823529411765 0.58823529411765 0.58823529411765
14 0.33333333333333 0.33333333333333 0.33333333333333 0.33333333333333
15 0.70588235294118 0.68627450980392 0.68627450980392 0.68627450980392
16 0.6078431372549 0.6078431372549 0.6078431372549 0.62745098039216
17 0.6078431372549 0.6078431372549 0.6078431372549 0.66666666666667
18 0.6078431372549 0.6078431372549 0.6078431372549 0.62745098039216
19 0.62745098039216 0.62745098039216 0.62745098039216 0.64705882352941
20 0.49019607843137 0.49019607843137 0.49019607843137 0.50980392156863
21 0.64705882352941 0.64705882352941 0.64705882352941 0.66666666666667
22 0.92156862745098 0.86274509803922 0.86274509803922 0.86274509803922
23 0.6078431372549 0.58823529411765 0.58823529411765 0.6078431372549
24 0.70588235294118 0.62745098039216 0.62745098039216 0.62745098039216
25 0.56862745098039 0.54901960784314 0.54901960784314 0.56862745098039
26 0.76470588235294 0.72549019607843 0.72549019607843 0.74509803921569
27 0.92156862745098 0.92156862745098 0.92156862745098 1
28 0.90196078431373 0.88235294117647 0.88235294117647 0.88235294117647
29 0.72549019607843 0.70588235294118 0.70588235294118 0.74509803921569
30 0.80392156862745 0.80392156862745 0.80392156862745 0.84313725490196
31 0.70588235294118 0.70588235294118 0.70588235294118 0.74509803921569
32 0.54901960784314 0.54901960784314 0.54901960784314 0.56862745098039
33 0.58823529411765 0.58823529411765 0.58823529411765 0.58823529411765
34 0.80392156862745 0.74509803921569 0.74509803921569 0.76470588235294
35 0.49019607843137 0.49019607843137 0.49019607843137 0.49019607843137
36 0.45098039215686 0.45098039215686 0.45098039215686 0.45098039215686
37 0.64705882352941 0.6078431372549 0.6078431372549 0.62745098039216
38 0.64705882352941 0.64705882352941 0.64705882352941 0.62745098039216
39 0.49019607843137 0.47058823529412 0.47058823529412 0.49019607843137
40 0.70588235294118 0.66666666666667 0.66666666666667 0.74509803921569
41 0.56862745098039 0.56862745098039 0.56862745098039 0.58823529411765
42 0.66666666666667 0.62745098039216 0.62745098039216 0.68627450980392
43 0.74509803921569 0.74509803921569 0.74509803921569 0.7843137254902
44 0.52941176470588 0.50980392156863 0.50980392156863 0.50980392156863
45 0.62745098039216 0.62745098039216 0.62745098039216 0.66666666666667
46 0.52941176470588 0.52941176470588 0.52941176470588 0.56862745098039
47 0.76470588235294 0.74509803921569 0.74509803921569 0.74509803921569
48 0.52941176470588 0.50980392156863 0.50980392156863 0.50980392156863
49 0.80392156862745 0.7843137254902 0.7843137254902 0.80392156862745
50 0.64705882352941 0.64705882352941 0.64705882352941 0.66666666666667
51 0.84313725490196 0.80392156862745 0.80392156862745 0.80392156862745
52 0.64705882352941 0.64705882352941 0.64705882352941 0.66666666666667
53 0.54901960784314 0.52941176470588 0.52941176470588 0.52941176470588
54 0.66666666666667 0.64705882352941 0.64705882352941 0.66666666666667
55 0.68627450980392 0.66666666666667 0.66666666666667 0.70588235294118
56 0.56862745098039 0.56862745098039 0.56862745098039 0.56862745098039
57 0.56862745098039 0.56862745098039 0.56862745098039 0.56862745098039
58 0.6078431372549 0.6078431372549 0.6078431372549 0.62745098039216
59 0.62745098039216 0.6078431372549 0.6078431372549 0.66666666666667
60 0.56862745098039 0.56862745098039 0.56862745098039 0.58823529411765
61 0.74509803921569 0.74509803921569 0.74509803921569 0.76470588235294
62 0.84313725490196 0.7843137254902 0.7843137254902 0.7843137254902
63 0.62745098039216 0.6078431372549 0.6078431372549 0.64705882352941
64 0.58823529411765 0.58823529411765 0.58823529411765 0.58823529411765
65 0.74509803921569 0.74509803921569 0.74509803921569 0.7843137254902
66 0.54901960784314 0.54901960784314 0.54901960784314 0.58823529411765
67 0.58823529411765 0.58823529411765 0.58823529411765 0.6078431372549
68 0.64705882352941 0.64705882352941 0.64705882352941 0.66666666666667
69 0.66666666666667 0.64705882352941 0.64705882352941 0.66666666666667
70 0.49019607843137 0.49019607843137 0.49019607843137 0.49019607843137
71 0.6078431372549 0.6078431372549 0.6078431372549 0.62745098039216
72 0.56862745098039 0.54901960784314 0.54901960784314 0.54901960784314
73 0.76470588235294 0.74509803921569 0.74509803921569 0.7843137254902
74 0.72549019607843 0.72549019607843 0.72549019607843 0.74509803921569
75 0.66666666666667 0.66666666666667 0.66666666666667 0.66666666666667
76 0.58823529411765 0.58823529411765 0.58823529411765 0.6078431372549
77 0.80392156862745 0.74509803921569 0.74509803921569 0.74509803921569
78 0.84313725490196 0.84313725490196 0.84313725490196 0.86274509803922
79 0.72549019607843 0.68627450980392 0.68627450980392 0.74509803921569
80 0.43137254901961 0.43137254901961 0.43137254901961 0.43137254901961
81 0.62745098039216 0.62745098039216 0.62745098039216 0.66666666666667
82 0.68627450980392 0.68627450980392 0.68627450980392 0.72549019607843
83 0.58823529411765 0.58823529411765 0.58823529411765 0.58823529411765
84 0.74509803921569 0.74509803921569 0.74509803921569 0.74509803921569
85 0.70588235294118 0.70588235294118 0.70588235294118 0.74509803921569
86 0.58823529411765 0.58823529411765 0.58823529411765 0.62745098039216
87 0.54901960784314 0.54901960784314 0.54901960784314 0.54901960784314
88 0.68627450980392 0.68627450980392 0.68627450980392 0.68627450980392
89 0.86274509803922 0.80392156862745 0.80392156862745 0.84313725490196
90 0.6078431372549 0.6078431372549 0.6078431372549 0.66666666666667
91 0.50980392156863 0.50980392156863 0.50980392156863 0.50980392156863
92 0.66666666666667 0.62745098039216 0.62745098039216 0.66666666666667
93 0.68627450980392 0.68627450980392 0.68627450980392 0.74509803921569
94 0.52941176470588 0.49019607843137 0.49019607843137 0.50980392156863
95 0.7843137254902 0.7843137254902 0.7843137254902 0.82352941176471
96 0.54901960784314 0.54901960784314 0.54901960784314 0.6078431372549
97 0.90196078431373 0.90196078431373 0.90196078431373 0.90196078431373
98 0.52941176470588 0.52941176470588 0.52941176470588 0.54901960784314
99 0.62745098039216 0.58823529411765 0.58823529411765 0.62745098039216
100 0.64705882352941 0.64705882352941 0.64705882352941 0.66666666666667

==> results/M4_N8_U1_20.dat <==
I LPT MF DJMS BDJR
1 0.62162162162162 0.62162162162162 0.62162162162162 0.64864864864865
2 0.83783783783784 0.83783783783784 0.83783783783784 0.94594594594595
3 0.64864864864865 0.64864864864865 0.64864864864865 0.67567567567568
4 0.7027027027027 0.67567567567568 0.67567567567568 0.7027027027027
5 0.56756756756757 0.56756756756757 0.56756756756757 0.56756756756757
6 0.56756756756757 0.56756756756757 0.56756756756757 0.59459459459459
7 0.64864864864865 0.64864864864865 0.64864864864865 0.7027027027027
8 0.56756756756757 0.56756756756757 0.56756756756757 0.59459459459459
9 0.56756756756757 0.56756756756757 0.56756756756757 0.56756756756757
10 0.78378378378378 0.78378378378378 0.78378378378378 0.78378378378378
11 0.7027027027027 0.7027027027027 0.7027027027027 0.7027027027027
12 0.81081081081081 0.81081081081081 0.81081081081081 0.86486486486486
13 0.81081081081081 0.81081081081081 0.81081081081081 0.81081081081081
14 0.62162162162162 0.59459459459459 0.59459459459459 0.62162162162162
15 0.72972972972973 0.72972972972973 0.72972972972973 0.75675675675676
16 0.72972972972973 0.72972972972973 0.72972972972973 0.75675675675676
17 0.72972972972973 0.72972972972973 0.72972972972973 0.78378378378378
18 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
19 0.59459459459459 0.59459459459459 0.59459459459459 0.59459459459459
20 0.64864864864865 0.64864864864865 0.64864864864865 0.67567567567568
21 0.72972972972973 0.72972972972973 0.72972972972973 0.78378378378378
22 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
23 0.67567567567568 0.67567567567568 0.67567567567568 0.67567567567568
24 0.48648648648649 0.48648648648649 0.48648648648649 0.51351351351351
25 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
26 0.78378378378378 0.78378378378378 0.78378378378378 0.83783783783784
27 0.54054054054054 0.54054054054054 0.54054054054054 0.54054054054054
28 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
29 0.56756756756757 0.56756756756757 0.56756756756757 0.56756756756757
30 0.7027027027027 0.7027027027027 0.7027027027027 0.7027027027027
31 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
32 0.78378378378378 0.78378378378378 0.78378378378378 0.86486486486486
33 0.94594594594595 0.94594594594595 0.94594594594595 1
34 0.83783783783784 0.83783783783784 0.83783783783784 0.83783783783784
35 0.62162162162162 0.62162162162162 0.62162162162162 0.64864864864865
36 0.83783783783784 0.83783783783784 0.83783783783784 0.89189189189189
37 0.59459459459459 0.59459459459459 0.59459459459459 0.59459459459459
38 0.67567567567568 0.67567567567568 0.67567567567568 0.67567567567568
39 0.62162162162162 0.62162162162162 0.62162162162162 0.64864864864865
40 0.7027027027027 0.7027027027027 0.7027027027027 0.7027027027027
41 0.62162162162162 0.59459459459459 0.59459459459459 0.62162162162162
42 0.56756756756757 0.54054054054054 0.54054054054054 0.54054054054054
43 0.78378378378378 0.78378378378378 0.78378378378378 0.83783783783784
44 0.48648648648649 0.48648648648649 0.48648648648649 0.48648648648649
45 0.78378378378378 0.78378378378378 0.78378378378378 0.81081081081081
46 0.56756756756757 0.56756756756757 0.56756756756757 0.56756756756757
47 0.37837837837838 0.37837837837838 0.37837837837838 0.37837837837838
48 0.67567567567568 0.67567567567568 0.67567567567568 0.7027027027027
49 0.91891891891892 0.91891891891892 0.91891891891892 0.97297297297297
50 0.64864864864865 0.64864864864865 0.64864864864865 0.67567567567568
51 0.54054054054054 0.54054054054054 0.54054054054054 0.54054054054054
52 0.62162162162162 0.59459459459459 0.59459459459459 0.59459459459459
53 0.75675675675676 0.75675675675676 0.75675675675676 0.78378378378378
54 0.81081081081081 0.81081081081081 0.81081081081081 0.83783783783784
55 0.75675675675676 0.75675675675676 0.75675675675676 0.81081081081081
56 0.86486486486486 0.86486486486486 0.86486486486486 0.91891891891892
57 0.56756756756757 0.56756756756757 0.56756756756757 0.59459459459459
58 0.67567567567568 0.67567567567568 0.67567567567568 0.67567567567568
59 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
60 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
61 0.54054054054054 0.54054054054054 0.54054054054054 0.56756756756757
62 0.89189189189189 0.89189189189189 0.89189189189189 0.91891891891892
63 0.59459459459459 0.59459459459459 0.59459459459459 0.59459459459459
64 0.54054054054054 0.54054054054054 0.54054054054054 0.56756756756757
65 0.78378378378378 0.78378378378378 0.78378378378378 0.78378378378378
66 0.67567567567568 0.67567567567568 0.67567567567568 0.67567567567568
67 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
68 0.62162162162162 0.62162162162162 0.62162162162162 0.67567567567568
69 0.56756756756757 0.54054054054054 0.54054054054054 0.54054054054054
70 0.64864864864865 0.64864864864865 0.64864864864865 0.67567567567568
71 0.56756756756757 0.56756756756757 0.56756756756757 0.62162162162162
72 0.62162162162162 0.62162162162162 0.62162162162162 0.64864864864865
73 0.67567567567568 0.67567567567568 0.67567567567568 0.7027027027027
74 0.91891891891892 0.91891891891892 0.91891891891892 0.97297297297297
75 0.89189189189189 0.89189189189189 0.89189189189189 0.94594594594595
76 0.64864864864865 0.64864864864865 0.64864864864865 0.7027027027027
77 0.64864864864865 0.64864864864865 0.64864864864865 0.7027027027027
78 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
79 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
80 0.75675675675676 0.75675675675676 0.75675675675676 0.78378378378378
81 0.45945945945946 0.45945945945946 0.45945945945946 0.48648648648649
82 0.56756756756757 0.56756756756757 0.56756756756757 0.56756756756757
83 0.51351351351351 0.51351351351351 0.51351351351351 0.51351351351351
84 0.81081081081081 0.81081081081081 0.81081081081081 0.83783783783784
85 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
86 0.72972972972973 0.72972972972973 0.72972972972973 0.75675675675676
87 0.75675675675676 0.75675675675676 0.75675675675676 0.78378378378378
88 0.56756756756757 0.56756756756757 0.56756756756757 0.56756756756757
89 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
90 0.59459459459459 0.59459459459459 0.59459459459459 0.59459459459459
91 0.59459459459459 0.59459459459459 0.59459459459459 0.59459459459459
92 0.7027027027027 0.7027027027027 0.7027027027027 0.72972972972973
93 0.67567567567568 0.67567567567568 0.67567567567568 0.7027027027027
94 0.51351351351351 0.51351351351351 0.51351351351351 0.51351351351351
95 0.54054054054054 0.54054054054054 0.54054054054054 0.54054054054054
96 0.62162162162162 0.62162162162162 0.62162162162162 0.62162162162162
97 0.75675675675676 0.75675675675676 0.75675675675676 0.75675675675676
98 0.64864864864865 0.64864864864865 0.64864864864865 0.64864864864865
99 0.59459459459459 0.59459459459459 0.59459459459459 0.59459459459459
100 0.7027027027027 0.7027027027027 0.7027027027027 0.72972972972973

==> results/M4_N8_U1_20_TIME.dat <==
I BDJR
1 0.32210901172885
2 0.38454558793575
3 0.31398110639242
4 0.54015611933741
5 3.3309722291849E-7
6 0.25973972116098
7 0.33827372031125
8 0.25086734353133
9 0.46742484035899
10 0.68821467050106
11 0.26041424303739
12 0.44495526754119
13 0.43159340554104
14 0.46949204172442
15 0.40706296020504
16 0.32707798955174
17 0.53215762227208
18 0.35634324536291
19 0.19891033905467
20 0.25270454126433
21 0.5385659131952
22 0.15481459558749
23 0.44483102227704
24 0.31043395406556
25 0.33516392463809
26 0.33472506904689
27 4.9964583437773E-7
28 4.9964583437773E-7
29 0.6077943417774
30 4.9964583437773E-7
31 0.14855370018552
32 0.31855203303392
33 0.3341671311985
34 0.39250094891071
35 0.69495206148042
36 0.34002164798852
37 0.18332205521653
38 4.9964583437773E-7
39 0.3146827756925
40 3.3309722291849E-7
41 0.34554756436812
42 0.43736598041422
43 0.462509491189
44 0.67725943593649
45 0.32463838549108
46 4.9964583437773E-7
47 0.25574938297903
48 0.3178570256783
49 0.34186967138127
50 0.3240035021842
51 0.18171036430344
52 6.6619444583698E-7
53 0.33404704964964
54 0.44326063541959
55 0.3258435312436
56 0.34021234614864
57 0.39538607050702
58 0.25864882775593
59 6.6619444583698E-7
60 0.19509637585225
61 0.25532784844343
62 0.57086585125577
63 0.48419528624127
64 0.25687641743278
65 0.7117806328281
66 0.25049727251666
67 0.25413003082981
68 0.33089228585138
69 0.50156663951369
70 0.2373474268989
71 0.2598896149113
72 0.31990623979369
73 0.37010066031528
74 0.57424578877672
75 0.41408798063639
76 0.70917647873932
77 0.33453603637288
78 0.50290785548177
79 6.6619444583698E-7
80 0.3225472011256
81 0.43102564132457
82 0.3253783609718
83 4.9964583437773E-7
84 1
85 0.32474630899131
86 0.24813194913672
87 0.68953773267049
88 0.32007178911348
89 0.31579099015315
90 3.3309722291849E-7
91 4.9964583437773E-7
92 0.61559847661316
93 0.32740392518437
94 4.9964583437773E-7
95 6.6619444583698E-7
96 6.6619444583698E-7
97 0.20848172120662
98 0.32577691179902
99 0.4424337215637
100 0.29837450220702
